Optimizing the Linear Fascicle Evaluation Algorithm for Multi-Core and Many-Core Systems

Sparse matrix-vector multiplication (SpMV) operations are commonly used in various scientific applications. The performance of the SpMV operation often depends on exploiting regularity patterns in the matrix. Various representations have been proposed to minimize the memory bandwidth bottleneck arising from the irregular memory access pattern involved. Among recent representation techniques, tensor decomposition is a popular one used for very large but sparse matrices. Post sparse-tensor decomposition, the new representation involves indirect accesses, making it challenging to optimize for multi-cores and GPUs. Computational neuroscience algorithms often involve sparse datasets while still performing long-running computations on them. The LiFE application is a popular neuroscience algorithm used for pruning brain connectivity graphs. The datasets employed herein involve the Sparse Tucker Decomposition (STD), a widely used tensor decomposition method. Using this decomposition leads to irregular array references, making it very difficult to optimize for both CPUs and GPUs. Recent codes of the LiFE algorithm show that its SpMV operations are the key bottleneck for performance and scaling. In this work, we first propose target-independent optimizations to optimize these SpMV operations, followed by target-dependent optimizations for CPU and GPU systems. The target-independent techniques include: (1) standard compiler optimizations, (2) data restructuring methods, and (3) methods to partition computations among threads. Then we present the optimizations for CPUs and GPUs to exploit platform-specific speed. Our highly optimized CPU code obtain a speedup of 27.12x over the original sequential CPU code running on 16-core Intel Xeon (Skylake-based) system, and our optimized GPU code achieves a speedup of 5.2x over a reference optimized GPU code version on NVIDIA's GeForce RTX 2080 Ti GPU.

==> changelog.txt <==
>>> The title of the conference paper changed from "Optimizing the Linear
Fascicle Evaluation Algorithm for Many-core Systems" to "Optimizing the Linear
Fascicle Evaluation Algorithm for Multi-Core and Many-Core Systems" in this
extended paper.

>>> Background Section 

* To provide better understanding we added Figure 1, Figure 2 and Algorithm 1.

>>> Problems and Challenges Section 

* We added new challenges pertaining with optimizing the SpMV operations of the 
  SBBNNLS algorithm for a multi-core architecture in sub-section 3.2.

>>> Domain-Specific Language Extensions Section 

* Section 4 presenting Domain-Specific Language Extensions is newly added to 
  this paper.

>>> Optimizations Section 

* Basic compiler optimizations presented in sub-section 5.1.2 is newly added 
  to the paper.  

* We modified optimizations such as data restructuring and computation 
  partitioning from the conference paper to make them target-independent 
  (presented in sub-section 5.1).  

* Sub-section 5.2.1 presents the CPU-specific optimizations we
  incorporated to improve the performance of the SBBNNLS algorithm. This
  sub-section is a major revision added to the extension conference paper.

>>> Experimental Evaluation Section 

* Added new sub-section 6.3 Results and analysis for CPU-based optimizations. 
  This sub-section is a major revision added to the extension conference paper.  

* Modified sub-section 6.5 to compare multi-core and many-core results.  

* We modified optimization such as data restructuring and computation 
  partitioning from the conference paper to make them target-independent 
  (presented in sub-section 5.1).  

* Added Table 7 and Table 8 to present detailed analysis on benefits of 
  combination of optimizations.  

* Added comparison for ReAl-LiFE implementation in Table 10

>>> Related Work Section 
* Added new sub-section 7.2 presenting Inspector/Executor paradigm for 
  irregular array accesses.

==> tex/changelog.txt <==
>>> The title of the conference paper changed from "Optimizing the Linear
Fascicle Evaluation Algorithm for Many-core Systems" to "Optimizing the Linear
Fascicle Evaluation Algorithm for Multi-Core and Many-Core Systems" in this
extended paper.

>>> Background Section 

* To provide better understanding we added Figure 1, Figure 2 and Algorithm 1.

>>> Problems and Challenges Section 

* We added new challenges pertaining with optimizing the SpMV operations of the 
  SBBNNLS algorithm for a multi-core architecture in sub-section 3.2.

>>> Domain-Specific Language Extensions Section 

* Section 4 presenting Domain-Specific Language Extensions is newly added to 
  this paper.

>>> Optimizations Section 

* Basic compiler optimizations presented in sub-section 5.1.2 is newly added 
  to the paper.  

* We modified optimizations such as data restructuring and computation 
  partitioning from the conference paper to make them target-independent 
  (presented in sub-section 5.1).  

* Sub-section 5.2.1 presents the CPU-specific optimizations we
  incorporated to improve the performance of the SBBNNLS algorithm. This
  sub-section is a major revision added to the extension conference paper.

>>> Experimental Evaluation Section 

* Added new sub-section 6.3 Results and analysis for CPU-based optimizations. 
  This sub-section is a major revision added to the extension conference paper.  

* Modified sub-section 6.5 to compare multi-core and many-core results.  

* We modified optimization such as data restructuring and computation 
  partitioning from the conference paper to make them target-independent 
  (presented in sub-section 5.1).  

* Added Table 7 and Table 8 to present detailed analysis on benefits of 
  combination of optimizations.  

* Added comparison for ReAl-LiFE implementation in Table 10

>>> Related Work Section 
* Added new sub-section 7.2 presenting Inspector/Executor paradigm for 
  irregular array accesses.
